The ALPINE-ALMA [CII] Survey: On the nature of an extremely obscured serendipitous galaxy

We report the serendipitous discovery of a bright galaxy (Gal-A) observed as part of the ALMA Large Program to INvestigate [CII] at Early times (ALPINE). While this galaxy is detected both in line and continuum emission in ALMA Band 7, it is completely dark in UV/optical filters and only presents a marginal detection in the UltraVISTA Ks band. We discuss the nature of the observed ALMA line, i.e. whether the emission comes from [CII] at z~4.6, or from high-J CO transitions at z~2.2. In the first case we find a [CII]-to-FIR luminosity ratio of log(L_[CII]/L_FIR)=-2.5, consistent with the average value for local star-forming galaxies (SFGs); in the second case, instead, the source would lie outside of the empirical relations between L_CO and L_FIR found in the literature. At both redshifts, we derive the star-formation rate (SFR) from the ALMA continuum, and the stellar mass (M*) by using stellar population synthesis models as input for LePHARE spectral energy distribution (SED) fitting. Exploiting our results, we believe that Gal-A is a Main-Sequence (MS), dusty SFG at z=4.6 (i.e. [CII] emitter) with log(SFR/[M/yr])~1.4 and log(M*/M)~9.7. This work underlines the crucial role of the ALPINE survey in making a census of this class of objects, in order to unveil their contribution to the global star-formation rate density (SFRD) of the Universe at the end of the Reionisation epoch.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
